Training-Free, Identity-Preserving Image Editing for Fashion Pose Alignment and Normalization

Diffusion models have recently unlocked new possibilities in editing images of real-world objects. Yet, transforming objects in non-rigid ways, such as modifying poses or applying image-based conditioning, continues to present significant challenges. Retaining the unique identity of objects during these edits is a complex task, and current techniques often fall short of delivering the precision needed for industrial settings, where consistency is non-negotiable. Additionally, adapting diffusion models demands custom training data, which is often unavailable in real-world scenarios. To address these gaps, we present FashionRepose, a novel, training-free pipeline designed to handle non-rigid pose adjustments specifically for the fashion industry. This approach combines pretrained off-the-shelf models to modify the poses of long-sleeve garments while safeguarding their identity and branding characteristics. By adopting a zero-shot methodology, FashionRepose enables near real-time edits, entirely eliminating the requirement for specialized training data. FashionRepose has been deployed for a global fashion firm, OVS, handling more than 30,000 long-sleeve garments.

==> pareto_ablation_DressCode-long-sleeves-w-logo.csv <==
Pipeline stage,LPIPS mean,LPIPS std,PSNR mean,PSNR std,SSIM mean,SSIM std,stage,fid
ipadapter,0.0746,0.0174,36.0681,3.5905,0.8324,0.1153,Coarse generation,0.0
parts_composition,0.0599,0.0146,38.8382,3.5154,0.8174,0.1225,Parts composition,0.16729379514896703
conditioned_unsampling,0.0711,0.0171,36.3568,2.7913,0.8212,0.1272,Conditioned unsampling,0.17475306553527636
logo_restoration,0.0555,0.024,38.6001,2.4499,0.8037,0.1242,Logo restoration,0.3835935276779274


==> pareto_ablation_VITON-HD-long-sleeves-w-logo.csv <==
Pipeline stage,LPIPS mean,LPIPS std,PSNR mean,PSNR std,SSIM mean,SSIM std,stage,fid
ipadapter,0.0717,0.0081,36.2516,3.2385,0.8056,0.127,Coarse generation,0.0
conditioned_unsampling,0.0762,0.0136,36.3508,2.5894,0.7946,0.1405,Conditioned unsampling,0.04980765343780624
parts_composition,0.0625,0.0078,38.4034,3.2272,0.7968,0.1347,Parts composition,0.09996480335780078
logo_restoration,0.0544,0.0212,38.8538,2.056,0.776,0.1352,Logo restoration,0.4616417525210882


==> pareto_sota_DressCode-long-sleeves-w-logo.csv <==
method,lpips_mean,lpips_std,psnr_mean,psnr_std,ssim_mean,ssim_std,dataset,fid
ControlNet,0.0896,0.0185,36.4929,0.9773,0.3049,0.1951,DressCode-long-sleeves-w-logo,0.0
NullTextInversion,0.0809,0.0303,37.4527,1.949,0.5387,0.0712,DressCode-long-sleeves-w-logo,0.2029062385070668
MasaCtrl,0.0473,0.0203,40.4339,2.6974,0.5599,0.052,DressCode-long-sleeves-w-logo,0.48708702693259665
TIC,0.0438,0.0221,39.9596,2.964,0.5636,0.0526,DressCode-long-sleeves-w-logo,0.5585353858231499
FPE,0.0383,0.0149,39.0013,2.3189,0.5625,0.0503,DressCode-long-sleeves-w-logo,0.5912220296109341
ours,0.0573,0.0163,38.5109,2.2442,0.8037,0.1242,DressCode-long-sleeves-w-logo,0.5979145079913744


==> pareto_sota_VITON-HD-long-sleeves-w-logo.csv <==
method,lpips_mean,lpips_std,psnr_mean,psnr_std,ssim_mean,ssim_std,dataset,fid
ControlNet,0.0866,0.0125,36.5535,1.0524,0.1955,0.1947,VITON-HD-long-sleeves-w-logo,0.0
NullTextInversion,0.074,0.0263,37.9586,1.9454,0.5118,0.0793,VITON-HD-long-sleeves-w-logo,0.07021630508856647
MasaCtrl,0.0512,0.0192,40.5288,2.0126,0.5057,0.143,VITON-HD-long-sleeves-w-logo,0.30336709452773436
TIC,0.0474,0.0192,40.3599,2.3547,0.5252,0.1008,VITON-HD-long-sleeves-w-logo,0.374674972794903
FPE,0.0406,0.022,39.4752,2.2963,0.5146,0.1187,VITON-HD-long-sleeves-w-logo,0.5736941453187379
ours,0.051,0.015,38.828,2.0587,0.776,0.1352,VITON-HD-long-sleeves-w-logo,0.6377786441693651


==> vram_usage_ours_table.csv <==
time,mean,ci_lower,ci_upper
0,11011.97,10992.51,11031.43
1,11011.97,10992.51,11031.43
2,11393.66,11375.16,11412.16
3,11659.14,11632.27,11686.01
4,12113.71,12071.32,12156.1
5,11398.88,11349.1,11448.66
6,10976.27,10960.63,10991.91
7,11239.67,11222.26,11257.08
8,11099.53,11081.9,11117.16
9,11172.64,11158.55,11186.73
10,11414.64,11397.56,11431.72
11,11402.28,11385.49,11419.07
12,11482.71,11470.22,11495.2
13,11554.89,11547.85,11561.93
14,11490.55,11476.49,11504.61
15,11463.82,11448.57,11479.07
16,11838.44,11779.24,11897.64
17,12394.67,12306.86,12482.48
18,12809.98,12717.4,12902.56
19,12593.87,12492.88,12694.86
20,11822.81,11729.74,11915.88
21,11983.69,11858.88,12108.5
22,12440.79,12284.72,12596.86
23,13122.89,12965.03,13280.75
24,13324.97,13199.13,13450.81
25,13473.75,13314.62,13632.88
26,13569.31,13325.5,13813.12
27,13744.31,13710.99,13777.63

